Lopsidedness as a tracer of early galactic assembly history

Large-scale asymmetries (i.e. lopsidedness) are a common feature in the stellar density distribution of nearby disk galaxies both in low- and high-density environments. In this work, we characterize the present-day lopsidedness in a sample of 1435 disk-like galaxies selected from the TNG50 simulation. We find that the percentage of lopsided galaxies (10%-30%) is in good agreement with observations if we use similar radial ranges to the observations. However, the percentage (58%) significantly increases if we extend our measurement to larger radii. We find a mild or lack of correlation between lopsidedness amplitude and environment at z=0 and a strong correlation between lopsidedness and galaxy morphology regardless of the environment. Present-day galaxies with more extended disks, flatter inner galactic regions and lower central stellar mass density (i.e. late-type disk galaxies) are typically more lopsided than galaxies with smaller disks, rounder inner galactic regions and higher central stellar mass density (i.e. early-type disk galaxies). Interestingly, we find that lopsided galaxies have, on average, a very distinct star formation history within the last 10 Gyr, with respect to their symmetric counterparts. Symmetric galaxies have typically assembled at early times (~8-6 Gyr ago) with relatively short and intense bursts of central star formation, while lopsided galaxies have assembled on longer timescales and with milder initial bursts of star formation, continuing building up their mass until z=0. Overall, these results indicate that lopsidedness in present-day disk galaxies is connected to the specific evolutionary histories of the galaxies that shaped their distinct internal properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
